Fractional Calculus In Image Processing: A Review

Over the last decade, it has been demonstrated that many systems in science and engineering can be modeled more accurately by fractional-order than integer-order derivatives, and many methods are developed to solve the problem of fractional systems. Due to the extra free parameter order, fractional-order based methods provide additional degree of freedom in optimization performance. Not surprisingly, many fractional-order based methods have been used in image processing field. Herein recent studies are reviewed in ten sub-fields, which include image enhancement, image denoising, image edge detection, image segmentation, image registration, image recognition, image fusion, image encryption, image compression and image restoration. In sum, it is well proved that as a fundamental mathematic tool, fractional-order derivative shows great success in image processing.

==> readme.txt <==
To prepare papers for publication in FCAA, 
use the template and style files from the folder AUTHORS KIT.

Authors should use the template "FCAA_template_for_authors".tex"
that uses "fcaa.cls" OR updated one "fcaa-var.cls", as modifications of "amsart.cls" for the FCAA style,

and the auxiliary file "fcaa_style.tex" fixing the page margins, fontsize, defs for theorems, proofs etc.
Put the files "fcaa.cls"/ "fcaa-var.cls" and "fcaa_style.tex" in same directory you work the paper.


Possible PROBLEMS, how to resolve:
 
1) It seems recently (since July 2014) for some authors using "fcaa.cls" there appear warnings for errors 
   while compiling the LaTeX file, for the used macros for theorems, lemmas, definitions, etc. 
   These might be due to some recent changes in the "amsart"-style or MikTeX/ WidEdt/ Acrobat Distiller setting under Windows platform.  
   To solve the problems

Solutions:

- either use "fcaa-var.cls" instead of "fcaa.cls" and continue in same way; 

- or ignore the errors messages, hit "enter"s many time and might get a proper looking pdf-file; 

- or pre-define (make your own) macros for theorems, lemmas, corollaries, 
   definitions, remarks, examples, then no error messages appear. 
   See for example, "FCAA_template_for_authors_new.tex" 
  
 
Recommendation: If no problems, retian the line 
   \documentclass[twoside,reqno,11pt]{fcaa}
if problems, try with 
   \documentclass[twoside,reqno,11pt]{fcaa-var} 

  
2) The "hyperref.sty" is used by the editor to create internal links in the papers'electronic copies:
  \usepackage{hyperref}
 
  If an author has problems with this above style file, then pls. comment the above line \usepackage{hyperref} 
  or replace by  \usepackage{upref}


3) FIGURES: should be input in LaTeX file as eps-files.

 Often, when created by Mathematica package, the figures are input and have outlook OK, but under the procedure
 dvi -> ps, open the ps-files by Acrobat Distiller, error messages appear for missing fonts to be replaced 
 (for example helvetica or others). Then the Springer platform for electronic issues makes claims.
 To resolve, the Editor has to rework all such figures, saving first "as curves". 
 We kindly ask authors who are well skilled in this matter, to take care themselves so no fonts need to be embedded: 
 save the text as curves !


